Study of Lithium Rich Giants with the GALAH Spectroscopic Survey

In this article, we speculate on the possible mechanisms for Li enhancement origin in RGB stars based on a large data set of around 340,299 stars collected from the GALAH survey combined with the Gaia astrometry. Data has 51,982 low mass (M$\leq$ 2M$_{\odot}$) RGB stars with reliable atmospheric parameters. The data set shows a well populated RGB with well-defined luminosity bump and red clump with significant number of stars at each of these two key phases. We found 335 new Li-rich RGB stars with Li abundance, A(Li) $\geq$ 1.80 $\pm$ 0.14 dex, of which 20 are super Li-rich with A(Li) $\geq$ 3.20~dex. Most of them appear to be in the red clump region which, when combined with stellar evolutionary timescales on RGB, indicates that the Li enhancement origin may lie at RGB tip during He-flash rather than by external source of merging of sub-stellar objects or during luminosity bump evolution. Kinematic properties of sample stars suggest that Li-rich giants are relatively more prevalent among giants of thin disk compared to thick disk and halo.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
